Validating a virtual human and automated feedback system for training doctor-patient communication skills

Effective communication between a clinician and their patient is critical for delivering healthcare maximizing outcomes. Unfortunately, traditional communication training approaches that use human standardized patients and expert coaches are difficult to scale. Here, we present the development and validation of a scalable, easily accessible, digital tool known as the Standardized Online Patient for Health Interaction Education (SOPHIE) for practicing and receiving feedback on doctor-patient communication skills. SOPHIE was validated by conducting an experiment with 30 participants. We found that participants who underwent SOPHIE performed significantly better than the control in overall communication, aggregate scores, empowering the patient, and showing empathy ($p < 0.05$ in all cases). One day, we hope that SOPHIE will help make communication training resources more accessible by providing a scalable option to supplement existing resources.

==> SOPHIETranscript.txt <==
SOPHIE: I've already scanned the results, but don't understand what they are telling
        me. Could you explain what they mean?
User:   So unfortunately Sophie I have some bad news. It looks like the cancer has
        grown and spread.
SOPHIE: Those are not the words I wanted to hear. I mean, I was bracing for the worst,
        since I could tell by the pain that it's bad. But to hear that the cancer has
        spread is quite depressing. What does it all mean for me?
User:   How much information would you like to know about the prognosis?
SOPHIE: I feel very anxious about my condition. I feel like it's gotten worse. I want
        to know what this means for me.
User:   What concerns do you have about the future?
SOPHIE: What worries me the most is just how uncertain my future is. Some days I
        believe my condition will get better and others I brace myself for the worst.
        Is there any way you can let me know what I should expect?
...

==> survey_data.txt <==
UX
I found SOPHIE system easy to use.: 2.923076923076923
I think that I would like to use this system frequently.: 2.4615384615384617
I think that I would need the support of a technical person to be able to use this system.: 2.6923076923076925
I needed to learn a lot of things before I could get going with this system.: 1.6153846153846154

virtual human
SOPHIEÆs voice sounded human-like.: 3.3076923076923075
SOPHIE looked realistic.: 3.923076923076923
SOPHIEÆs voice showed emotion.: 3.3846153846153846
SOPHIEÆs facial expressions expressed emotion.: 2.923076923076923
SOPHIE seemed to express appropriate emotions.: 2.923076923076923

dialogue
I found SOPHIEÆs responses to be fluent and natural.: 2.4615384615384617
SOPHIEÆs questions/comments were relevant to her medical condition.: 3.5384615384615383
SOPHIEÆs responses followed logically from the conversation.: 2.1538461538461537
SOPHIE reminded me of a real patient.: 2.3076923076923075
I felt that SOPHIE understood what I said.: 2.230769230769231
The words SOPHIE used expressed her emotions.: 3.3846153846153846

Feedback
I found the "Questions Asked" feedback useful.: 3.3846153846153846
I found the "Open Ended Questions" feedback useful.: 3.5384615384615383
I found the "Turn Taking" feedback useful.: 3.8461538461538463
SOPHIEÆs responses gave me an opportunity to be empowering.: 3.076923076923077
I found the "Personal Pronouns" feedback useful.: 3.230769230769231
I found the "Empathy Words" feedback useful.: 3.076923076923077
I found the "Positive Emotion" feedback useful.: 2.769230769230769
SOPHIEÆs responses gave me an opportunity to empathize.: 3.6923076923076925
I found the "Hedge Words" feedback useful. : 3.8461538461538463
I found the "Speaking Rate" feedback useful. : 4.0
I found the "Reading Level" feedback useful.: 4.230769230769231
SOPHIEÆs responses gave me an opportunity to be explicit.: 3.8461538461538463
I found the transcript useful. : 3.8461538461538463
I found the suggestions (text which appears after clicking the orange exclamation point) useful. : 3.5384615384615383
